FRB 20121102A: images of the bursts and the varying radio counterpart

As more Fast Radio Bursts (FRBs) are being localised, we are learning that some fraction have persistent radio sources (PRSs). Such a discovery motivates an improvement in our understanding of the nature of those counterparts, the relation to the bursts themselves and why only some FRBs have PRSs. We report on observations made of FRB 20121102A with the MeerKAT radio telescope. Across five epochs, we detect the PRS associated with FRB 20121102A. Our observations are split into a cluster of four epochs (MJD 58732 - 58764) and a separate single epoch about 1000days later. The measured flux density is constant across the first four observations but then decays by more than one-third in the final observation. Our observations on MJD 58736 coincided with the detections of 11 bursts from FRB 20121102A by the MeerTRAP backend, seven of which we detected in the image plane. We discuss the importance of image plane detections when considering the commensal transient searches being performed with MeerKAT and other radio facilities. We find that MeerKAT is so sensitive that within a two-second image, we can detect any FRB with a flux density above 2.4mJy at 1.3GHz and so could localise every FRB that has been detected by CHIME to date.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
